Pionless Effective Field Theory in Few-Nucleon Systems

A systematic description of low-energy observables in light nuclei is presented. The effective field theory formalism without pions is extended to: i) predictions with next-to-leading-order (non-perturbatively) accuracy for the 4-helium binding energy B({\alpha}), the triton charge radius, and the 3-helium-neutron scattering length; ii) phase shifts for neutron-deuteron scattering and {\alpha}-neutron low-energy scattering at leading order; iii) the ground states of the 5-helium (with and without Coulomb interaction) and 6-helium isotopes up to next-to-leading order; The convergence from leading- to next-to-leading order of the theory is demonstrated for correlations between: i) the triton binding energy B(t) and the triton charge radius; ii) B(t) and the 4-helium binding energy B({\alpha}); Furthermore, a correlation between B(t) and the scattering length in the singlet S-wave channel of neutron-helium-3 scattering is discovered, and a model-independent estimate for the trinucleon binding energy splitting is provided. The results provide evidence for the usefulness of the applied power-counting scheme, treating next-to-leading-order interactions nonperturbatively and four-nucleon interactions as, at least, one order higher. The 5- and 6-helium ground states are analyzed with a power-counting scheme which includes the momentum-dependent next-to-leading order vertices perturbatively. All calculations include a full treatment of the Coulomb interaction. The assessment of numerical uncertainties associated with the solution of the few-body equation of motion through the Resonating Group Method parallels the report of the results for light nuclei in order to establish this method as practical for the analysis of systems with up to six particles interacting via short-range interactions.

==> figs/hgrie-phil-line-LO-high.dat <==
5.8085106383  3.04444444444
6.10638297872  2.86666666667
6.68085106383  2.53333333333
7.25531914894  2.26666666667
7.63829787234  2.11111111111
8.12765957447  1.93333333333
8.57446808511  1.77777777778
8.97872340426  1.64444444444
9.46808510638  1.51111111111
10  1.37777777778
10.4042553191  1.28888888889
11.0638297872  1.13333333333
11.4468085106  1.04444444444


==> figs/hgrie-phil-line-LO-low.dat <==
5.10638297872  2.95555555556
5.44680851064  2.6
5.72340425532  2.35555555556
5.97872340426  2.11111111111
6.36170212766  1.82222222222
6.74468085106  1.51111111111
7.17021276596  1.22222222222
7.51063829787  1
7.82978723404  0.8
8.10638297872  0.622222222222
8.6170212766  0.333333333333
8.95744680851  0.133333333333
9.31914893617  -0.0666666666667
9.6170212766  -0.222222222222
10.1276595745  -0.488888888889
10.5531914894  -0.711111111111
10.9787234043  -0.911111111111
11.4255319149  -1.11111111111
11.5957446809  -1.2


==> figs/hgrie-phil-line-NLO-high.dat <==
5.68085106383  3.02222222222
5.85106382979  2.84444444444
6.08510638298  2.66666666667
6.29787234043  2.48888888889
6.53191489362  2.31111111111
6.74468085106  2.15555555556
6.95744680851  2
7.17021276596  1.86666666667
7.63829787234  1.57777777778
7.91489361702  1.42222222222
8.6170212766  1.06666666667
8.87234042553  0.933333333333
9.12765957447  0.822222222222
9.3829787234  0.711111111111
9.63829787234  0.577777777778
9.91489361702  0.488888888889
10.1063829787  0.4
10.3829787234  0.288888888889
10.6382978723  0.2
10.8723404255  0.111111111111
11.1489361702  0.0222222222222
11.4042553191  -0.0666666666667
11.5744680851  -0.133333333333


==> figs/hgrie-phil-line-NLO-low.dat <==
5.29787234043  3.02222222222
5.46808510638  2.82222222222
5.63829787234  2.62222222222
5.85106382979  2.37777777778
6.04255319149  2.2
6.25531914894  1.97777777778
6.44680851064  1.77777777778
6.63829787234  1.57777777778
6.8085106383  1.42222222222
7.04255319149  1.22222222222
7.23404255319  1.04444444444
7.42553191489  0.844444444444
7.65957446809  0.666666666667
7.85106382979  0.511111111111
8.06382978723  0.311111111111
8.29787234043  0.133333333333
8.53191489362  -0.0666666666667
8.70212765957  -0.222222222222
8.95744680851  -0.4
9.12765957447  -0.555555555556
9.36170212766  -0.733333333333
9.57446808511  -0.911111111111
9.76595744681  -1.04444444444
9.97872340426  -1.22222222222

